Information Leakage in Embedding Models

Embeddings are functions that map raw input data to low-dimensional vector representations, while preserving important semantic information about the inputs. Pre-training embeddings on a large amount of unlabeled data and fine-tuning them for downstream tasks is now a de facto standard in achieving state of the art learning in many domains. We demonstrate that embeddings, in addition to encoding generic semantics, often also present a vector that leaks sensitive information about the input data. We develop three classes of attacks to systematically study information that might be leaked by embeddings. First, embedding vectors can be inverted to partially recover some of the input data. As an example, we show that our attacks on popular sentence embeddings recover between 50\%--70\% of the input words (F1 scores of 0.5--0.7). Second, embeddings may reveal sensitive attributes inherent in inputs and independent of the underlying semantic task at hand. Attributes such as authorship of text can be easily extracted by training an inference model on just a handful of labeled embedding vectors. Third, embedding models leak moderate amount of membership information for infrequent training data inputs. We extensively evaluate our attacks on various state-of-the-art embedding models in the text domain. We also propose and evaluate defenses that can prevent the leakage to some extent at a minor cost in utility.

==> plots/attr.txt <==
ns  cnn quick   trans   skip    infer
10	17.52	56.23	57.63	36.01	29.52
20	25.41	63.45	63.08	43.05	36.02
30	31.94	66.69	65.75	47.15	40.21
40	36.47	68.73	67.28	49.69	43.05
50	39.87	70.03	68.48	51.64	45.38


==> plots/attr_num_author.txt <==
ns  cnn quick   trans   skip    infer
100	39.87	70.03	68.48	51.64	45.38
200	37.78	65.63	63.54	45.87	41.70
400	31.78	57.73	55.30	35.72	33.94
800	27.99	50.82	48.29	27.86	27.19


==> plots/inv_albert_white.txt <==
layer	Precision	Recall	F1
0	93.81	62.56	75.06
2	25.06	22.16	23.52
4	15.49	14.66	15.07
6	10.61	10.05	10.32
8	11.36	10.95	11.15
10	6.63	5.81	6.19
12	3.36	2.95	3.14


==> plots/inv_albert_white_map.txt <==
layer	Precision	Recall	F1
0	93.81	62.56	75.06
2	79.19	65.47	71.68
4	77.31	63.43	69.69
6	74.67	60.80	67.02
8	72.63	58.39	64.74
10	71.14	56.55	63.01
12	70.91	55.49	62.26


==> plots/inv_bert_white.txt <==
layer	Precision	Recall	F1
0	98.17	82.16	89.45
2	62.97	59.92	61.41
4	23.36	24.23	23.78
6	11.87	12.46	12.16
8	7.71	8.12	7.91
10	2.54	2.68	2.61
12	0.84	0.89	0.87

==> plots/inv_bert_white_map.txt <==
layer	Precision	Recall	F1
0	98.17	82.16	89.45
2	75.98	82.53	79.12
4	70.18	71.25	70.71
6	62.26	61.91	62.08
8	57.53	56.39	56.95
10	52.77	51.68	52.22
12	50.28	49.17	49.72


==> plots/mia_lstm.txt <==
freq	ctx	book	lctx	lbook
50	0.032	0.097	0.0537	0.1549
60	0.0437	0.1209	0.0681	0.168
70	0.0485	0.137	0.0943	0.2296
80	0.0533	0.1506	0.1248	0.262
90	0.0672	0.1683	0.1352	0.2511

==> plots/mia_trans.txt <==
freq	ctx	book	lctx	lbook
50	0.0511	0.1578	0.0677	0.1989
60	0.0635	0.1758	0.0806	0.205
70	0.0734	0.1964	0.1072	0.2597
80	0.0825	0.2057	0.1416	0.3014
90	0.0992	0.2315	0.1552	0.3205


==> plots/mia_word.txt <==
freq	Word2Vec	FastText	GloVe
10	0.1068	0.0684	0.0992
20	0.1524	0.0964	0.1441
30	0.1877	0.1184	0.179
40	0.2164	0.1307	0.2045
50	0.2449	0.1449	0.2305
60	0.2761	0.1582	0.2511
70	0.3027	0.1655	0.2578
80	0.3391	0.177	0.2749
90	0.3658	0.183	0.2909


==> plots/util_author_lstm.txt <==
lambda	MPQA	TREC	SUBJ	MSRP    n50 n10
0	0.8701343517	0.882	0.9157	0.8236734694    70.03	56.23
0.25	0.8678695784	0.864	0.914	0.8198859006    67.23	52.95
0.5	0.8681541088	0.83	0.9115	0.8173701299    59.02	47.02
0.75	0.8478768695	0.85	0.8985	0.8140947752	16.09    14.69
1	0.8417447051	0.854	0.9012	0.8258946522    6.43	5.29


==> plots/util_author_trans.txt <==
lambda	MPQA	TREC	SUBJ	MSRP    n50 n10
0	0.8774900859	0.886	0.9358	0.8082524272    68.48	57.63
0.3	0.8792810272	0.88	0.9369	0.8054552748    66.63	56.61
0.4	0.8640983053	0.856	0.9229	0.817447496 57.21	47.94
0.5	0.7983589707	0.54	0.8812	0.8120724346    33.40	23.97
0.6	0.7785544076	0.512	0.8859	0.8147850542    32.09	20.55

==> plots/util_word_lstm.txt <==
lambda	MPQA	TREC	SUBJ	MSRP    White-box	Multi-label	Set-predict
0	0.8701343517	0.882	0.9157	0.8236734694    56.74	54.86	63.02
0.1	0.8581564206	0.832	0.9067	0.8202839757    36.34	36.98	51.18
0.2	0.8516489428	0.84	0.877	0.8148446954    27.9	29.81	43.47
0.3	0.8259947006	0.852	0.8662	0.8169803765    9.25	28.74	41.97
0.4	0.8036396778	0.726	0.7995	0.8052480525    0.93	23.98	36.85


==> plots/util_word_trans.txt <==
lambda	MPQA	TREC	SUBJ	MSRP    White-box	Multi-label	Set-predict
0	0.8774900859	0.886	0.9358	0.8082524272    35.59	39.47	54.63
0.025	0.874660164	0.882	0.9302	0.8119692681    26.14	37.5	53.92
0.05	0.8764525279	0.862	0.9306	0.8146655923    29.12	34.43	51.39
0.075	0.8674938204	0.858	0.9263	0.8099838969    15.45	30.47	48.21
0.1	0.8539095371	0.832	0.9115	0.8084074373    13.66	10.04	38.15
